Lattice Topological Defects in Non-Unitary Conformal Field Theories

Topological defects play a fundamental role in the investigation of symmetries in quantum field theories. For conformal field theories in two space-time dimensions, it is possible to construct these defects using lattice models allowing ab-initio analytical and numerical computations of their characteristics. In this work, topological defects are investigated in non-unitary conformal field theories using appropriate variations of the restricted solid-on-solid models. The relevant impurity models and the corresponding defect operators are constructed for the lattice system. Numerical computations are performed for the energy spectrum, eigenvalues of the defect operators as well as thermodynamic characteristics and compared with analytical predictions. Finally, renormalization group flows between the different fixed points are analyzed using numerical methods.

==> figures/combined.tikz <==
\begin{tikzpicture}[thick, scale=0.9, font=\scriptsize]
\node[anchor=center] at (9.1,3) {\normalsize{(a)}};
\begin{scope}[shift = {(14,-2)}]
\draw (-3.5,0) .. controls (-3.5,2) and (-1.5,2.5) .. (0,2.5);
\draw[xscale=-1] (-3.5,0) .. controls (-3.5,2) and (-1.5,2.5) .. (0,2.5);
\draw[rotate=180] (-3.5,0) .. controls (-3.5,2) and (-1.5,2.5) .. (0,2.5);
\draw[yscale=-1] (-3.5,0) .. controls (-3.5,2) and (-1.5,2.5) .. (0,2.5);

\draw (-2,.2) .. controls (-1.5,-0.3) and (-1,-0.5) .. (0,-.5) .. controls (1,-0.5) and (1.5,-0.3) .. (2,0.2);

\draw (-1.75,0) .. controls (-1.5,0.3) and (-1,0.5) .. (0,.5) .. controls (1,0.5) and (1.5,0.3) .. (1.75,0);
\draw[black, dotted] (0,-1.5) ellipse (0.4 cm and 1.0 cm);
\draw[red, thick] (1.2,-1.35) ellipse (0.4 cm and 1.0 cm);
\draw[black, dotted] (0.0,0) ellipse (3 cm and 1.6 cm);

\draw[<-] (0,6) -- (0,4) ;
\draw[->] (0,4) -- (2,4) ;

\draw[<-] (-3,6) -- (-3,4) ;
\draw[->] (-3,4) -- (-1,4) ;
\node[anchor=west] at (0,6) {$x$};
\node[anchor=west] at (2,4) {$y$};
\node[anchor=west] at (-3,6) {$y$};
\node[anchor=west] at (-1,4) {$x$};
\node[anchor = north] at (-2, 4) {direct} ; 
\node[anchor = north] at (1, 3.8) {crossed} ; 
\node[anchor = south] at (0, -3.7) {R} ; 
\node[anchor = south] at (-4, 0) {$L$} ; 
\end{scope}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\begin{scope}[shift={(-1.5,-5)}] % <-- adjust this value (e.g. -3, -5)

\node[anchor=center] at (20,4) {\normalsize{(c)}};
\draw [<->] (20,2) -- (28,2);
\node[anchor=west] at (28,2) {$v$};
\filldraw [purple] (20.5,2) circle (3pt);
\node[anchor=north] at (20.5,1.8){{ $(1,2)$ }}; 
\node[anchor=north] at (27.5,3){ $\rightarrow \infty$ };
\node[anchor=north] at (20.5,3){ $ \leftarrow  -\infty  $};
\filldraw [purple] (27.5,2) circle (3pt);
\node[anchor=north] at (27.5,1.8){{ $(1,2)$ }};
\filldraw [red] (24,2) circle (3pt);
\node[anchor=north west] at (23,1.8){{$(1,1)$}};
\node[anchor=north] at (24,3){ $0$ };

\end{scope}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\begin{scope}[shift={(-1.5,4)}] % <-- adjust this value (e.g. -3, -5)

\node[anchor=center] at (20,-0.5) {\normalsize{(b)}};
\draw[black, thick] (20,-2) -- (29,-2);
\draw[black, thick] (20,-3.5) -- (29,-3.5);
\draw[black, thick] (20,-2) -- (20,-3.5);
\draw[black, thick] (29,-2) -- (29,-3.5);
\draw[black, thick] (21.5,-2) -- (21.5,-3.5);
\draw[black, thick] (23,-2) -- (23,-3.5);
\draw[black, thick] (24.5,-2) -- (24.5,-3.5);
\draw[black, thick] (26,-2) -- (26,-3.5);
\draw[black, thick] (27.5,-2) -- (27.5,-3.5);

\draw[magenta, opacity=0.5] (23,-3.5) -- (24.5,-2);
\draw[magenta, opacity=0.5] (23.5,-3.5) -- (24.5,-2.5);
\draw[magenta, opacity=0.5] (24,-3.5) -- (24.5,-3);
\draw[magenta, opacity=0.5] (23,-3) -- (24,-2);
\draw[magenta, opacity=0.5] (23,-2.5) -- (23.5,-2);

% labels unchanged
\node[below] at (20,-3.6) {\scalebox{0.9}{$a_0$}};
\node[below] at (21.5,-3.6) {\scalebox{0.9}{ $a_1$}};
\node[below] at (23,-3.6) {\scalebox{0.9}{$a_{k}$}};
\node[below] at (24.5,-3.6) {\scalebox{0.9}{$a_{k + 1}$}};
\node[below] at (26,-3.6) {\scalebox{0.9}{$a_{L-2}$}};
\node[below] at (27.4,-3.6) {\scalebox{0.9}{ $a_{L-1} $}};
\node[below] at (29.2,-3.6) {\scalebox{0.9}{$a_0 $}};

\node[below] at (20,-1) {\scalebox{0.9}{ $b_0$}};
\node[below] at (21.5,-1) {\scalebox{0.9}{$b_1$}};
\node[below] at (23,-1) {\scalebox{0.9}{$b_k$}};
\node[below] at (24.5,-1) {\scalebox{0.9}{$b_{k + 1}$}};
\node[below] at (26,-1) {\scalebox{0.9}{$b_{L-2}$}};
\node[below] at (27.4,-1) {\scalebox{0.9}{ $b_{L-1} $}};
\node[below] at (29.2,-1) {\scalebox{0.9}{$b_0 $}};

\node[] at (20.75,-2.75) {\scalebox{0.9}{$u_0$}};
\node[] at (22.25,-2.75) {\scalebox{0.9}{$\ldots$}};
\node[] at (23.75,-2.75) {\scalebox{0.9}{$u_k $}};
\node[] at (25.25,-2.75) {\scalebox{0.9}{$\ldots$}};
\node[] at (26.75,-2.75) {\scalebox{0.9}{$u_{L-2}$}};
\node[] at (28.25,-2.75) {\scalebox{0.9}{$u_{L-1}$}};

\end{scope}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\end{tikzpicture}


==> figures/fusiontree.tikz <==
\begin{tikzpicture}[scale = 1.5]
\begin{scope}[very thick, every node/.style={sloped,allow upside down}]
\draw (1,0)-- node {\midarrow} (0,0);
\draw (2,0)-- node {\midarrow} (1,0);
\draw (3,0)-- node {\midarrow} (2,0);
\draw (4,0)-- node {\midarrow} (3,0);
\draw (5,0)-- node {\midarrow} (4,0);
\draw (6,0)-- node {\midarrow} (5,0);
\draw (1,0)-- node {\midarrow} (1,1);
\draw (2,0)-- node {\midarrow} (2,1);
\draw (3,0)-- node {\midarrow} (3,1);
\draw (4,0)-- node {\midarrow} (4,1);
\draw (5,0)-- node {\midarrow} (5,1);
\node[above right] at (.5,.6) {$\rho$};
\node[above right] at (1.5,0.6) {$\rho$};
\node[above right] at (2.5,0.6) {$\rho$};
\node[above right] at (3.5,0.6) {$\rho$};
\node[above right] at (4.5,0.6) {$\rho$};
\node[above right] at (0.2,-0.45) {$x_0$};
\node[above right] at (1.2,-0.45) {$x_1$};
\node[above right] at (2.15,-0.45) {$\ldots$};
\node[above right] at (3.25,-0.45) {$\ldots$};
\node[above right] at (4.15,-0.45) {$x_{L -1}$};
\node[above right] at (5.2,-0.45) {$x_{L} = x_0 $};
\end{scope}
\end{tikzpicture}

